Orbital X-ray modulation study of three Supergiant HMXBs

We present the orbital X-ray modulation study of three high mass X- ray binary systems, IGR J18027-2016, IGR J18483-0311 and IGR J16318-4848 using data obtained with RXTE-ASM, Swift-BAT and INTEGRAL-ISGRI. Using the long term light curves of the eclipsing HMXB IGR J18027-2016, obtained with Swift-BAT in the energy range 15-50 keV and INTEGRAL-ISGRI in the energy range 22-40 keV, we have determined three new mid eclipse times. The newly determined mid eclipse times together with the known values were used to derive an accurate value of the orbital period of 4.5693(4) d at MJD 52168 and an upper limit of 3.9(1.2)x10^-7 d d^-1 on the period derivative. We have also accurately determined an orbital period of 18.5482(88) d for the intermediate system IGR J18483-0311, which displays an unusual behaviour and shares many properties with the known SFXTs and persistent supergiant systems. This is a transient source and the outbursts occur intermittently at intervals of 18.55 d. Similarly, in the third supergiant system, IGR J16318-4848, we have found that the outbursts are separated by intervals of 80 d or its multiples, suggesting a possible orbital period.

==> reply_to_referee.txt <==
We thank the referee for some useful comments on the manuscript. We have made the necessary changes to the manuscript.  
Our reply to the referee's comments are marked with ###.

Reviewer A:
This manuscript presents the results of an analysis searching for the
orbital period of three supergiant high mass X-ray binary systems based on
data obtained with the Swift BAT, RXTE ASM and INTEGRAL ISGRI.  Accurate
values for the orbital periods of IGR J18027-2016 (using new mid eclipse
times) and IGR J18483-0311 have been determined,
whereas evidence for a possible orbital period IGR JGR J16318-4848 has been
inferred from the periodicity in its outbursts.  This paper warrants
publication in Research in Astronomy and Astrophysics, but should be
expanded to discuss possible implications of the results before it can be
accepted for publication.  Specific topics to include are listed below.

1. The authors allude to other supergiant high mass X-ray binaries. It
would be especially useful to provide a plot of the orbital period
distribution of the entire population, divided into groups characterized by
the presence and absence of fast X-ray transients, Be X-ray binaries, and OB
X-ray binaries. Given the nature and physical properties of the
components in the system and their orbital parameters, it would be
particularly enlightening to delineate the distinguishing characteristics of
these systems as they may provide insight into the origin of these systems
and the nature of the fast X-ray variability. This would make the paper a
more valuable contribution.

### We agree with this comment and have now included a figure.

2. In the case where mid eclipses are observed, the implication of the mid
eclipse width provides diagnostic information on the size of the absorbing
region.  A comparison with the size of the supergiant star could place some
constraints on the rate of mass loss from the donor star.

### We have calculated the lower limit on the radius of the companion star, but an estimate of the stellar mass loss rate 
could not be determined due to lack of certain parameters, such as the luminosity and the effective temperature of the 
companion star.

3. The outbursts in IGR 16318-4848 are shown to occur at different orbital
phases.  It would be useful to place this source in context within the
population of other supergiant
high mass X-ray binary systems and to suggest possible properties of the
donor star which could cause the non regular occurrence of such outbursts.

### We agree and have mentioned this in the manuscript.

